Optimising Radial Velocity Detection Limits for Southern Habitable Worlds Observatory Targets

The planned NASA Habitable Worlds Observatory (HWO) flagship mission aims to image and spectroscopically characterise 25 Earth-size planets in the habitable zones of their stars. However, one giant planet in the habitable zone can ruin your whole day. Recent work has examined the current state of our knowledge on the presence or absence of such objects in samples of likely HWO targets, and that knowledge has been found wanting; even Saturn-mass planets remain undetectable in many of these systems. In this work, we present simulations assessing the degree to which new campaigns of high-cadence radial velocity observations can ameliorate this woeful state of affairs. In particular, we highlight the value of moderate-precision but highly flexibly-scheduled RV facilities in aiding this necessary HWO precursor science. We find that for a subset of Southern HWO stars, 6 years of new RVs from the Minerva-Australis telescope array in Australia can improve the median detection sensitivity in the habitable zones of 13 likely HWO targets to $\sim$50 Earth masses, an improvement of $\sim$44%.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
